UPMEM Unleashed: Software Secrets for Speed

Developing kernels for Processing-In-Memory (PIM) platforms poses unique challenges in data management and parallel programming on limited processing units. Although software development kits (SDKs) for PIM, such as the UPMEM SDK, provide essential tools, these emerging platforms still leave significant room for performance optimization. In this paper, we reveal surprising inefficiencies in UPMEM software stack and play with non-standard programming techniques. By making simple modifications to the assembly generated by the UPMEM compiler, we achieve speedups of 1.6-2x in integer addition and 1.4-5.9x in integer multiplication, depending on the data type. We also demonstrate that bit-serial processing of low precision data is a viable option for UPMEM: in INT4 bit-serial dot-product calculation, UPMEM can achieve over 2.7x speedup over the baseline. Minor API extensions for PIM allocation that account for the non-uniform memory access (NUMA) architecture of the server further improve the consistency and throughput of host-PIM data transfers by up to 2.9x. Finally, we show that, when the matrix is preloaded into PIM, our optimized kernels outperform a dual-socket CPU server by over 3x for INT8 generalized matrix-vector multiplication (GEMV) and by 10x for INT4 GEMV. Our optimized INT8 GEMV kernel outperforms the baseline 3.5x.

==> fig_gen/results.csv <==
Operand,TYPE,Tasklets,Unroll,MOPS
MUL,INT8x4,3,comp decides,33.44606674375025
MUL,INT8x4,3,full,43.41803757240991
MUL,INT8x4,3,1,33.44686687612638
MUL,INT8x4,3,2,37.814116607614565
MUL,INT8x4,3,4,40.44963931643714
MUL,INT8x4,3,8,41.9137004097132
MUL,INT8x4,3,16,42.68090752936771
MUL,INT8x4,3,32,43.08031729630516
MUL,INT8x4,3,64,24.131268266863046
MUL,INT8x4,3,128,24.143630952723587
MUL,INT8x4,11,comp decides,121.71302879230193
MUL,INT8x4,11,full,158.04422204470436
MUL,INT8x4,11,1,121.74305775264789
MUL,INT8x4,11,2,137.62736335059293
MUL,INT8x4,11,4,147.24295784536747
MUL,INT8x4,11,8,152.48244070557098
MUL,INT8x4,11,16,155.3670344975756
MUL,INT8x4,11,32,156.81927458582746
MUL,INT8x4,11,64,87.79708913249617
MUL,INT8x4,11,128,87.88612928843378
MUL,INT8x4,16,comp decides,123.06435617419064
MUL,INT8x4,16,full,159.86339797536286
MUL,INT8x4,16,1,123.0278977951033
MUL,INT8x4,16,2,139.0905714437311
MUL,INT8x4,16,4,148.81756445100447
MUL,INT8x4,16,8,154.20745539374465
MUL,INT8x4,16,16,157.14595080646671
MUL,INT8x4,16,32,158.61379923232553
MUL,INT8x4,16,64,88.78788135377945
MUL,INT8x4,16,128,88.83226025076246
MUL,INT8x4,4,comp decides,44.685857961688434
MUL,INT8x4,4,full,58.00135243708333
MUL,INT8x4,4,1,44.685857961688434
MUL,INT8x4,4,2,50.51588955237543
MUL,INT8x4,4,4,54.04473765591176
MUL,INT8x4,4,8,55.99557835208173
MUL,INT8x4,4,16,57.0325377367855
MUL,INT8x4,4,32,57.58084621509569
MUL,INT8x4,4,64,32.240564514889236
MUL,INT8x4,4,128,32.24899277256651
MUL,INT8x4,14,comp decides,121.60822028222428
MUL,INT8x4,14,full,157.72388663054147
MUL,INT8x4,14,1,121.59623351510565
MUL,INT8x4,14,2,137.48480696486754
MUL,INT8x4,14,4,146.9932010934324
MUL,INT8x4,14,8,152.39213606025484
MUL,INT8x4,14,16,155.21754415830006
MUL,INT8x4,14,32,156.6371390586021
MUL,INT8x4,14,64,87.70566156098072
MUL,INT8x4,14,128,87.74712917809451
MUL,INT8x4,8,comp decides,89.40981859265418
MUL,INT8x4,8,full,116.07252761849941
MUL,INT8x4,8,1,89.40715034830876
MUL,INT8x4,8,2,101.07536002776118
MUL,INT8x4,8,4,108.13657117959322
MUL,INT8x4,8,8,112.03692623301137
MUL,INT8x4,8,16,114.11146962961351
MUL,INT8x4,8,32,115.16959786921483
MUL,INT8x4,8,64,64.48132729050468
MUL,INT8x4,8,128,64.50790525992002
MUL,INT8x4,13,comp decides,122.6537373926419
MUL,INT8x4,13,full,159.2636583180182
MUL,INT8x4,13,1,122.58885147774036
MUL,INT8x4,13,2,138.64184472181088
MUL,INT8x4,13,4,148.37219832465473
MUL,INT8x4,13,8,153.67409822851596
MUL,INT8x4,13,16,156.4881150033392
MUL,INT8x4,13,32,158.03231251507114
MUL,INT8x4,13,64,88.50012238042588
MUL,INT8x4,13,128,88.53729843603887
MUL,INT8x4,9,comp decides,100.39263744943632
MUL,INT8x4,9,full,130.32831405790708
MUL,INT8x4,9,1,100.39431953909087
MUL,INT8x4,9,2,113.42363659472512
MUL,INT8x4,9,4,121.41776959507185
MUL,INT8x4,9,8,125.80773268544347
MUL,INT8x4,9,16,128.1204256930953
MUL,INT8x4,9,32,129.29579896176278
MUL,INT8x4,9,64,72.40696879510003
MUL,INT8x4,9,128,72.46626606357357
MUL,INT8x4,10,comp decides,111.10974537208736
MUL,INT8x4,10,full,144.23824753258364
MUL,INT8x4,10,1,111.0662006143417
MUL,INT8x4,10,2,125.52196774492816
MUL,INT8x4,10,4,134.3751081266379
MUL,INT8x4,10,8,139.24110136575197
MUL,INT8x4,10,16,141.7631570942349
MUL,INT8x4,10,32,143.03412245343372
MUL,INT8x4,10,64,80.1692722021633
MUL,INT8x4,10,128,80.20729232999255
MUL,INT8x4,6,comp decides,66.89533409357331
MUL,INT8x4,6,full,86.87780406063192
MUL,INT8x4,6,1,66.92842496629088
MUL,INT8x4,6,2,75.64228158386415
MUL,INT8x4,6,4,80.93643264855602
MUL,INT8x4,6,8,83.8726603743401
MUL,INT8x4,6,16,85.4110081393194
MUL,INT8x4,6,32,86.16444012580658
MUL,INT8x4,6,64,48.26997926175532
MUL,INT8x4,6,128,48.283482006669864
MUL,INT8x4,1,comp decides,11.171434735476723
MUL,INT8x4,1,full,14.50081937174585
MUL,INT8x4,1,1,11.170809918235811
MUL,INT8x4,1,2,12.627968591936028
MUL,INT8x4,1,4,13.510052889601814
MUL,INT8x4,1,8,13.998277876047124
MUL,INT8x4,1,16,14.254509862563044
MUL,INT8x4,1,32,14.388347449632427
MUL,INT8x4,1,64,8.06001721805436
MUL,INT8x4,1,128,8.063674185039643
MUL,INT8x4,7,comp decides,77.84210741209527
MUL,INT8x4,7,full,101.07682149208843
MUL,INT8x4,7,1,77.84846448815654
MUL,INT8x4,7,2,88.01134789870825
MUL,INT8x4,7,4,94.15605785441215
MUL,INT8x4,7,8,97.56940906627214
MUL,INT8x4,7,16,99.30190658152986
MUL,INT8x4,7,32,100.28869765651339
MUL,INT8x4,7,64,56.15278233337126
MUL,INT8x4,7,128,56.17617199323899
MUL,INT8x4,5,comp decides,55.79705922653374
MUL,INT8x4,5,full,72.469521466287
MUL,INT8x4,5,1,55.80626491019621
MUL,INT8x4,5,2,63.079354814452756
MUL,INT8x4,5,4,67.50753650759928
MUL,INT8x4,5,8,69.96465322966726
MUL,INT8x4,5,16,71.23429868003615
MUL,INT8x4,5,32,71.90929866941435
MUL,INT8x4,5,64,40.259005787892455
MUL,INT8x4,5,128,40.27524221968293
MUL,INT8x4,2,comp decides,22.34126282372242
MUL,INT8x4,2,full,28.999032052877567
MUL,INT8x4,2,1,22.33912098681267
MUL,INT8x4,2,2,25.256545511477228
MUL,INT8x4,2,4,27.02010577920363
MUL,INT8x4,2,8,27.996742627524796
MUL,INT8x4,2,16,28.51173287652609
MUL,INT8x4,2,32,28.77797827742595
MUL,INT8x4,2,64,16.120282257444618
MUL,INT8x4,2,128,16.12710033143903
MUL,INT8x4,15,comp decides,121.76249615346653
MUL,INT8x4,15,full,158.1431404634608
MUL,INT8x4,15,1,121.68689799234072
MUL,INT8x4,15,2,137.6842879277292
MUL,INT8x4,15,4,147.3060470474197
MUL,INT8x4,15,8,152.6022732234075
MUL,INT8x4,15,16,155.45917175992676
MUL,INT8x4,15,32,156.8978816206369
MUL,INT8x4,15,64,87.83717165540335
MUL,INT8x4,15,128,87.82153879655104
MUL,INT8x4,12,comp decides,122.04487457408146
MUL,INT8x4,12,full,158.37124301465036
MUL,INT8x4,12,1,122.04061324309461
MUL,INT8x4,12,2,137.97461109045992
MUL,INT8x4,12,4,147.60568138628076
MUL,INT8x4,12,8,152.94617005914657
MUL,INT8x4,12,16,155.7541683686732
MUL,INT8x4,12,32,157.21545652524298
MUL,INT8x4,12,64,88.04700538026034
MUL,INT8x4,12,128,88.08731647180633
MUL,INT32,2,comp decides,2.135027385824527
MUL,INT32,2,full,2.341904432210298
MUL,INT32,2,1,2.134842646931577
MUL,INT32,2,2,2.2336027947300594
MUL,INT32,2,4,2.2863596967004454
MUL,INT32,2,8,2.3136902726139383
MUL,INT32,2,16,2.3275956026393043
MUL,INT32,2,32,2.334565654204307
MUL,INT32,2,64,2.3381445597761252
MUL,INT32,2,128,2.198721960987833
MUL,INT32,7,comp decides,7.46139532566968
MUL,INT32,7,full,8.185013962691999
MUL,INT32,7,1,7.461780272369041
MUL,INT32,7,2,7.806072066002498
MUL,INT32,7,4,7.990702955621854
MUL,INT32,7,8,8.085732627248525
MUL,INT32,7,16,8.134723286236557
MUL,INT32,7,32,8.15920382524929
MUL,INT32,7,64,8.171555152051216
MUL,INT32,7,128,7.683873827991896
MUL,INT32,1,comp decides,1.0675164099026986
MUL,INT32,1,full,1.170945678088655
MUL,INT32,1,1,1.0673724284652735
MUL,INT32,1,2,1.116795450067365
MUL,INT32,1,4,1.1431611538713125
MUL,INT32,1,8,1.1567558026652547
MUL,INT32,1,16,1.1637816555356086
MUL,INT32,1,32,1.1671399075037705
MUL,INT32,1,64,1.1690592458804379
MUL,INT32,1,128,1.0993408102660611
MUL,INT32,4,comp decides,4.2700591188271115
MUL,INT32,4,full,4.68397624455865
MUL,INT32,4,1,4.270124327560159
MUL,INT32,4,2,4.467153253575114
MUL,INT32,4,4,4.571891987342641
MUL,INT32,4,8,4.627365229757296
MUL,INT32,4,16,4.655062040798207
MUL,INT32,4,32,4.669344424356314
MUL,INT32,4,64,4.676351684323428
MUL,INT32,4,128,4.397393207914314
MUL,INT32,11,comp decides,11.722121455181647
MUL,INT32,11,full,12.858390150586159
MUL,INT32,11,1,11.721793857822766
MUL,INT32,11,2,12.263831628684876
MUL,INT32,11,4,12.553511675655615
MUL,INT32,11,8,12.704083548889306
MUL,INT32,11,16,12.777422705851173
MUL,INT32,11,32,12.817406451021437
MUL,INT32,11,64,12.838238895146677
MUL,INT32,11,128,12.072336665409823
MUL,INT32,3,comp decides,3.200561621988722
MUL,INT32,3,full,3.5112294272272173
MUL,INT32,3,1,3.20092800341896
MUL,INT32,3,2,3.348451632990316
MUL,INT32,3,4,3.4278671777311027
MUL,INT32,3,8,3.468861081934945
MUL,INT32,3,16,3.4892053773459337
MUL,INT32,3,32,3.4999783040437924
MUL,INT32,3,64,3.5055069411361566
MUL,INT32,3,128,3.296320397353075
MUL,INT32,13,comp decides,11.712268787418461
MUL,INT32,13,full,12.847362101497218
MUL,INT32,13,1,11.710535646978348
MUL,INT32,13,2,12.252618171939039
MUL,INT32,13,4,12.541199968903427
MUL,INT32,13,8,12.692550249051305
MUL,INT32,13,16,12.768826108134437
MUL,INT32,13,32,12.80719153821726
MUL,INT32,13,64,12.826656962253708
MUL,INT32,13,128,12.061366453197296
MUL,INT32,5,comp decides,5.332004454456236
MUL,INT32,5,full,5.8485402019649895
MUL,INT32,5,1,5.3324586395715015
MUL,INT32,5,2,5.578555639199747
MUL,INT32,5,4,5.71038959624454
MUL,INT32,5,8,5.778631359960321
MUL,INT32,5,16,5.8130936195041905
MUL,INT32,5,32,5.830848150362143
MUL,INT32,5,64,5.839656384659831
MUL,INT32,5,128,5.491285147765613
MUL,INT32,8,comp decides,8.539570527790277
MUL,INT32,8,full,9.366885524141319
MUL,INT32,8,1,8.539727009153989
MUL,INT32,8,2,8.934411178920238
MUL,INT32,8,4,9.1458077121002
MUL,INT32,8,8,9.25406683890839
MUL,INT32,8,16,9.309338849578735
MUL,INT32,8,32,9.338480925854185
MUL,INT32,8,64,9.351848383500558
MUL,INT32,8,128,8.794528245708943
MUL,INT32,9,comp decides,9.589084690583533
MUL,INT32,9,full,10.51836693750627
MUL,INT32,9,1,9.589040845347343
MUL,INT32,9,2,10.031700171009675
MUL,INT32,9,4,10.266568757037255
MUL,INT32,9,8,10.391277311049285
MUL,INT32,9,16,10.453224339244104
MUL,INT32,9,32,10.484239785231141
MUL,INT32,9,64,10.501328219084794
MUL,INT32,9,128,9.873480773531385
MUL,INT32,16,comp decides,11.750231821938339
MUL,INT32,16,full,12.888339878439254
MUL,INT32,16,1,11.748783610038123
MUL,INT32,16,2,12.291144804627747
MUL,INT32,16,4,12.581112900855178
MUL,INT32,16,8,12.733665870237745
MUL,INT32,16,16,12.80977308126928
MUL,INT32,16,32,12.848739573026341
MUL,INT32,16,64,12.868647447933926
MUL,INT32,16,128,12.100582770757603
MUL,INT32,15,comp decides,11.707822514012639
MUL,INT32,15,full,12.843074153119746
MUL,INT32,15,1,11.70896645292047
MUL,INT32,15,2,12.249326102257228
MUL,INT32,15,4,12.53970019313446
MUL,INT32,15,8,12.688019553985214
MUL,INT32,15,16,12.765250843042011
MUL,INT32,15,32,12.804532854648253
MUL,INT32,15,64,12.82297083704023
MUL,INT32,15,128,12.057933683296632
MUL,INT32,10,comp decides,10.664876602539653
MUL,INT32,10,full,11.69721088871722
MUL,INT32,10,1,10.664822367551185
MUL,INT32,10,2,11.15725967344637
MUL,INT32,10,4,11.420716996955786
MUL,INT32,10,8,11.557230874362112
MUL,INT32,10,16,11.626880152574415
MUL,INT32,10,32,11.66192327155242
MUL,INT32,10,64,11.679524164893795
MUL,INT32,10,128,10.982987292185467
MUL,INT32,6,comp decides,6.402080754395579
MUL,INT32,6,full,7.022564674405327
MUL,INT32,6,1,6.4016605870052965
MUL,INT32,6,2,6.697502111779819
MUL,INT32,6,4,6.8558015917252515
MUL,INT32,6,8,6.9376762619320544
MUL,INT32,6,16,6.979386178023017
MUL,INT32,6,32,7.000435617851319
MUL,INT32,6,64,7.010709193659729
MUL,INT32,6,128,6.59269260694273
MUL,INT32,14,comp decides,11.730087703597638
MUL,INT32,14,full,12.868568483189849
MUL,INT32,14,1,11.729202030229729
MUL,INT32,14,2,12.270720333280673
MUL,INT32,14,4,12.559450945633557
MUL,INT32,14,8,12.711090637993527
MUL,INT32,14,16,12.787668142294418
MUL,INT32,14,32,12.82646083839953
MUL,INT32,14,64,12.843703397485953
MUL,INT32,14,128,12.079951153761966
MUL,INT32,12,comp decides,11.721859375829679
MUL,INT32,12,full,12.858350731008942
MUL,INT32,12,1,11.719010019390566
MUL,INT32,12,2,12.26275596720813
MUL,INT32,12,4,12.552647566716645
MUL,INT32,12,8,12.703083166757526
MUL,INT32,12,16,12.777656259044091
MUL,INT32,12,32,12.81807235543277
MUL,INT32,12,64,12.83568514761192
MUL,INT32,12,128,12.07101640721906
MUL,INT8_ASM,11,comp decides,79.1213899002094
MUL,INT8_ASM,11,full,131.73272193344744
MUL,INT8_ASM,11,1,79.12228543832909
MUL,INT8_ASM,11,2,98.92576388315625
MUL,INT8_ASM,11,4,113.04731255828496
MUL,INT8_ASM,11,8,121.7533063177084
MUL,INT8_ASM,11,16,126.63196666867942
MUL,INT8_ASM,11,32,129.1807136147343
MUL,INT8_ASM,11,64,130.54695645948948
MUL,INT8_ASM,11,128,78.87781219264049
MUL,INT8_ASM,4,comp decides,29.039186906311446
MUL,INT8_ASM,4,full,48.35345032313996
MUL,INT8_ASM,4,1,29.039589016436572
MUL,INT8_ASM,4,2,36.30080576062591
MUL,INT8_ASM,4,4,41.491200823037126
MUL,INT8_ASM,4,8,44.68514385250923
MUL,INT8_ASM,4,16,46.468001001526666
MUL,INT8_ASM,4,32,47.42311262568645
MUL,INT8_ASM,4,64,47.91124838936662
MUL,INT8_ASM,4,128,28.950592912657548
MUL,INT8_ASM,12,comp decides,79.2977533931647
MUL,INT8_ASM,12,full,132.05789472027104
MUL,INT8_ASM,12,1,79.29895277762547
MUL,INT8_ASM,12,2,99.14346631872054
MUL,INT8_ASM,12,4,113.3120989855601
MUL,INT8_ASM,12,8,121.96076834949085
MUL,INT8_ASM,12,16,126.92204573583125
MUL,INT8_ASM,12,32,129.47580607819228
MUL,INT8_ASM,12,64,130.7720416295123
MUL,INT8_ASM,12,128,79.054878278636
MUL,INT8_ASM,7,comp decides,50.57649894670077
MUL,INT8_ASM,7,full,84.23718056860997
MUL,INT8_ASM,7,1,50.57790168773725
MUL,INT8_ASM,7,2,63.24924337129923
MUL,INT8_ASM,7,4,72.26973230777713
MUL,INT8_ASM,7,8,77.85800204933248
MUL,INT8_ASM,7,16,80.95752257825423
MUL,INT8_ASM,7,32,82.62440533060172
MUL,INT8_ASM,7,64,83.47488272768344
MUL,INT8_ASM,7,128,50.41951913795363
MUL,INT8_ASM,3,comp decides,21.738339941434088
MUL,INT8_ASM,3,full,36.18680493844203
MUL,INT8_ASM,3,1,21.735636293912492
MUL,INT8_ASM,3,2,27.173981211532233
MUL,INT8_ASM,3,4,31.05281705782187
MUL,INT8_ASM,3,8,33.44686687612638
MUL,INT8_ASM,3,16,34.78412021794478
MUL,INT8_ASM,3,32,35.49411436163461
MUL,INT8_ASM,3,64,35.862852061494266
MUL,INT8_ASM,3,128,21.67061400789468
MUL,INT8_ASM,9,comp decides,65.25083346686435
MUL,INT8_ASM,9,full,108.6303314098646
MUL,INT8_ASM,9,1,65.23966919010059
MUL,INT8_ASM,9,2,81.55856176436845
MUL,INT8_ASM,9,4,93.22229260432294
MUL,INT8_ASM,9,8,100.39696293672147
MUL,INT8_ASM,9,16,104.34396682331224
MUL,INT8_ASM,9,32,106.5452771907007
MUL,INT8_ASM,9,64,107.61054681386572
MUL,INT8_ASM,9,128,65.00035643773033
MUL,INT8_ASM,13,comp decides,79.70416202677896
MUL,INT8_ASM,13,full,132.74248116136505
MUL,INT8_ASM,13,1,79.69265261917882
MUL,INT8_ASM,13,2,99.65652591262034
MUL,INT8_ASM,13,4,113.89580131320976
MUL,INT8_ASM,13,8,122.67203256978404
MUL,INT8_ASM,13,16,127.58183930841906
MUL,INT8_ASM,13,32,130.17460879064947
MUL,INT8_ASM,13,64,131.4952503370223
MUL,INT8_ASM,13,128,79.40930123365166
MUL,INT8_ASM,1,comp decides,7.260349662454561
MUL,INT8_ASM,1,full,12.086425800948632
MUL,INT8_ASM,1,1,7.26023655508223
MUL,INT8_ASM,1,2,9.0758298351149
MUL,INT8_ASM,1,4,10.372518034359876
MUL,INT8_ASM,1,8,11.171226455297026
MUL,INT8_ASM,1,16,11.61644685459168
MUL,INT8_ASM,1,32,11.854411024877196
MUL,INT8_ASM,1,64,11.977223792798195
MUL,INT8_ASM,1,128,7.236586800828852
MUL,INT8_ASM,14,comp decides,78.95338812359056
MUL,INT8_ASM,14,full,131.55257801154843
MUL,INT8_ASM,14,1,79.00127327110127
MUL,INT8_ASM,14,2,98.78852685279834
MUL,INT8_ASM,14,4,112.90428865224554
MUL,INT8_ASM,14,8,121.57684815879789
MUL,INT8_ASM,14,16,126.48265588294718
MUL,INT8_ASM,14,32,129.0535222535038
MUL,INT8_ASM,14,64,130.37652273652733
MUL,INT8_ASM,14,128,78.74837830277063
MUL,INT8_ASM,15,comp decides,79.10273746546342
MUL,INT8_ASM,15,full,131.77203895695885
MUL,INT8_ASM,15,1,79.1046769089174
MUL,INT8_ASM,15,2,98.91526542933283
MUL,INT8_ASM,15,4,112.99888733528925
MUL,INT8_ASM,15,8,121.77663707153351
MUL,INT8_ASM,15,16,126.63884879922223
MUL,INT8_ASM,15,32,129.23285493323144
MUL,INT8_ASM,15,64,130.47872952668337
MUL,INT8_ASM,15,128,78.81704083569322
MUL,INT8_ASM,8,comp decides,58.08480819831048
MUL,INT8_ASM,8,full,96.73611911933614
MUL,INT8_ASM,8,1,58.0831190340677
MUL,INT8_ASM,8,2,72.62373623253148
MUL,INT8_ASM,8,4,83.01179972529322
MUL,INT8_ASM,8,8,89.35743579364488
MUL,INT8_ASM,8,16,92.98627476627641
MUL,INT8_ASM,8,32,94.89053538907051
MUL,INT8_ASM,8,64,95.8717779337175
MUL,INT8_ASM,8,128,57.901425619178696
MUL,INT8_ASM,10,comp decides,72.18117987196256
MUL,INT8_ASM,10,full,120.23540810856522
MUL,INT8_ASM,10,1,72.18217363769034
MUL,INT8_ASM,10,2,90.2734696161611
MUL,INT8_ASM,10,4,103.16898169215368
MUL,INT8_ASM,10,8,111.12093129228992
MUL,INT8_ASM,10,16,115.5675321204306
MUL,INT8_ASM,10,32,117.92418985711795
MUL,INT8_ASM,10,64,119.13774836318188
MUL,INT8_ASM,10,128,71.95716508632003
MUL,INT8_ASM,6,comp decides,43.47212865324939
MUL,INT8_ASM,6,full,72.38360183275664
MUL,INT8_ASM,6,1,43.477806571991295
MUL,INT8_ASM,6,2,54.35578035843186
MUL,INT8_ASM,6,4,62.11142817794508
MUL,INT8_ASM,6,8,66.89298695250687
MUL,INT8_ASM,6,16,69.58843926799727
MUL,INT8_ASM,6,32,70.99243411587481
MUL,INT8_ASM,6,64,71.74300282743415
MUL,INT8_ASM,6,128,43.342840372675944
MUL,INT8_ASM,5,comp decides,36.26533859030228
MUL,INT8_ASM,5,full,60.383669085773434
MUL,INT8_ASM,5,1,36.26627930101251
MUL,INT8_ASM,5,2,45.33147726241067
MUL,INT8_ASM,5,4,51.81767529202468
MUL,INT8_ASM,5,8,55.795648946557655
MUL,INT8_ASM,5,16,58.035300173235406
MUL,INT8_ASM,5,32,59.217827876953315
MUL,INT8_ASM,5,64,59.83127491005988
MUL,INT8_ASM,5,128,36.14844436783591
MUL,INT8_ASM,2,comp decides,14.520498244788024
MUL,INT8_ASM,2,full,24.16992635448961
MUL,INT8_ASM,2,1,14.520397706815853
MUL,INT8_ASM,2,2,18.150638515165546
MUL,INT8_ASM,2,4,20.74539519240281
MUL,INT8_ASM,2,8,22.34209587121999
MUL,INT8_ASM,2,16,23.236368874164846
MUL,INT8_ASM,2,32,23.709760206215872
MUL,INT8_ASM,2,64,23.95540528191538
MUL,INT8_ASM,2,128,14.475196543322358
MUL,INT8_ASM,16,comp decides,79.96034681287509
MUL,INT8_ASM,16,full,133.2036750624843
MUL,INT8_ASM,16,1,79.96613982574212
MUL,INT8_ASM,16,2,99.98579227156786
MUL,INT8_ASM,16,4,114.30365396354757
MUL,INT8_ASM,16,8,123.07482841490288
MUL,INT8_ASM,16,16,128.03516590860528
MUL,INT8_ASM,16,32,130.6697820770441
MUL,INT8_ASM,16,64,131.99721799991818
MUL,INT8_ASM,16,128,79.72415995377322
MUL,INT8x8,11,comp decides,143.90667673094077
MUL,INT8x8,11,full,166.35217781021203
MUL,INT8x8,11,1,143.8938405275039
MUL,INT8x8,11,2,154.4322980909074
MUL,INT8x8,11,4,160.2916684182568
MUL,INT8x8,11,8,163.39958705052788
MUL,INT8x8,11,16,164.99626287341763
MUL,INT8x8,11,32,90.36254427314483
MUL,INT8x8,11,64,90.39915857716778
MUL,INT8x8,11,128,166.3436011532955
MUL,INT8x8,7,comp decides,92.00839729654435
MUL,INT8x8,7,full,106.30844449626275
MUL,INT8x8,7,1,92.01707699125528
MUL,INT8x8,7,2,98.76386926627107
MUL,INT8x8,7,4,102.50435624158384
MUL,INT8x8,7,8,104.48537086628885
MUL,INT8x8,7,16,105.51203841828944
MUL,INT8x8,7,32,57.75225883914532
MUL,INT8x8,7,64,57.773021100638154
MUL,INT8x8,7,128,106.32326622491038
MUL,INT8x8,9,comp decides,118.65813431104623
MUL,INT8x8,9,full,137.16647807915444
MUL,INT8x8,9,1,118.66081987155911
MUL,INT8x8,9,2,127.34439090740725
MUL,INT8x8,9,4,132.17858257096125
MUL,INT8x8,9,8,134.73770776179433
MUL,INT8x8,9,16,136.0514843263442
MUL,INT8x8,9,32,74.50169721535896
MUL,INT8x8,9,64,74.53373588821816
MUL,INT8x8,9,128,137.17141259308437
MUL,INT8x8,5,comp decides,65.9462060095689
MUL,INT8x8,5,full,76.26353925178417
MUL,INT8x8,5,1,65.95605764210818
MUL,INT8x8,5,2,70.82101850601107
MUL,INT8x8,5,4,73.46570447698451
MUL,INT8x8,5,8,74.91647971650258
MUL,INT8x8,5,16,75.64378220353808
MUL,INT8x8,5,32,41.41050095768418
MUL,INT8x8,5,64,41.42890726089232
MUL,INT8x8,5,128,76.2864262199669
MUL,INT8x8,12,comp decides,144.24816865563847
MUL,INT8x8,12,full,166.77020461069893
MUL,INT8x8,12,1,144.2422158180355
MUL,INT8x8,12,2,154.80278285260846
MUL,INT8x8,12,4,160.69760848409615
MUL,INT8x8,12,8,163.75236689740257
MUL,INT8x8,12,16,165.40031941952404
MUL,INT8x8,12,32,90.53125519373019
MUL,INT8x8,12,64,90.60576603199702
MUL,INT8x8,12,128,166.72446347154482
MUL,INT8x8,15,comp decides,143.9555740129942
MUL,INT8x8,15,full,166.47630841529534
MUL,INT8x8,15,1,143.94025916977816
MUL,INT8x8,15,2,154.4914564387033
MUL,INT8x8,15,4,160.38238139485085
MUL,INT8x8,15,8,163.4709133285005
MUL,INT8x8,15,16,165.08003479260225
MUL,INT8x8,15,32,90.34171852215624
MUL,INT8x8,15,64,90.38883345652965
MUL,INT8x8,15,128,166.4551667209042
MUL,INT8x8,10,comp decides,131.26479516790286
MUL,INT8x8,10,full,151.8212157847871
MUL,INT8x8,10,1,131.33137947446207
MUL,INT8x8,10,2,140.93905516520664
MUL,INT8x8,10,4,146.27602105050238
MUL,INT8x8,10,8,149.1255066486525
MUL,INT8x8,10,16,150.5833695343886
MUL,INT8x8,10,32,82.41918337430414
MUL,INT8x8,10,64,82.5007277791328
MUL,INT8x8,10,128,151.82671145604078
MUL,INT8x8,8,comp decides,105.67898994938157
MUL,INT8x8,8,full,122.09994352486362
MUL,INT8x8,8,1,105.66860655531202
MUL,INT8x8,8,2,113.42578370075503
MUL,INT8x8,8,4,117.71997923069367
MUL,INT8x8,8,8,120.00320443127067
MUL,INT8x8,8,16,121.17117871886799
MUL,INT8x8,8,32,66.31709098728462
MUL,INT8x8,8,64,66.35402066096091
MUL,INT8x8,8,128,122.17890309124594
MUL,INT8x8,16,comp decides,145.52085682465557
MUL,INT8x8,16,full,168.29184521803327
MUL,INT8x8,16,1,145.53398496188424
MUL,INT8x8,16,2,156.1856814102612
MUL,INT8x8,16,4,162.12314126573668
MUL,INT8x8,16,8,165.27518254215315
MUL,INT8x8,16,16,166.89828060276392
MUL,INT8x8,16,32,91.32167328196408
MUL,INT8x8,16,64,91.35847215445737
MUL,INT8x8,16,128,168.29994863893168
MUL,INT8x8,3,comp decides,39.5342199768128
MUL,INT8x8,3,full,45.699442799209415
MUL,INT8x8,3,1,39.53310209621475
MUL,INT8x8,3,2,42.42485912508357
MUL,INT8x8,3,4,44.03736920463398
MUL,INT8x8,3,8,44.88743103900343
MUL,INT8x8,3,16,45.32790100775403
MUL,INT8x8,3,32,24.822185661699432
MUL,INT8x8,3,64,24.8329139555124
MUL,INT8x8,3,128,45.69640567274201
MUL,INT8x8,13,comp decides,144.99115044247787
MUL,INT8x8,13,full,167.6608332067507
MUL,INT8x8,13,1,144.98764203023296
MUL,INT8x8,13,2,155.61432408767791
MUL,INT8x8,13,4,161.5324832375018
MUL,INT8x8,13,8,164.59998901176527
MUL,INT8x8,13,16,166.27897480623997
MUL,INT8x8,13,32,90.96773633847782
MUL,INT8x8,13,64,91.0625363659259
MUL,INT8x8,13,128,167.65681211326608
MUL,INT8x8,6,comp decides,79.09229594290079
MUL,INT8x8,6,full,91.4530917146539
MUL,INT8x8,6,1,79.09498064255772
MUL,INT8x8,6,2,84.89050444863626
MUL,INT8x8,6,4,88.11859222158728
MUL,INT8x8,6,8,89.82879367431819
MUL,INT8x8,6,16,90.70216640067817
MUL,INT8x8,6,32,49.64871992765117
MUL,INT8x8,6,64,49.66894506733361
MUL,INT8x8,6,128,91.45069891265717
MUL,INT8x8,2,comp decides,26.404844944159752
MUL,INT8x8,2,full,30.526674332959722
MUL,INT8x8,2,1,26.40517740676387
MUL,INT8x8,2,2,28.33606269423051
MUL,INT8x8,2,4,29.414721723518852
MUL,INT8x8,2,8,29.98180063619143
MUL,INT8x8,2,16,30.27416560803788
MUL,INT8x8,2,32,16.580504889985214
MUL,INT8x8,2,64,16.588045924279516
MUL,INT8x8,2,128,30.52622998544396
MUL,INT8x8,14,comp decides,143.72126810948615
MUL,INT8x8,14,full,166.20517758572183
MUL,INT8x8,14,1,143.7523005898421
MUL,INT8x8,14,2,154.22333185028845
MUL,INT8x8,14,4,160.0708321248111
MUL,INT8x8,14,8,163.24822518370905
MUL,INT8x8,14,16,164.82832609592674
MUL,INT8x8,14,32,90.22686302601632
MUL,INT8x8,14,64,90.2670583551237
MUL,INT8x8,14,128,166.16501200389828
MUL,INT8x8,1,comp decides,13.20283805818397
MUL,INT8x8,1,full,15.26311499272198
MUL,INT8x8,1,1,13.202048466954778
MUL,INT8x8,1,2,14.169180044321928
MUL,INT8x8,1,4,14.707515577826012
MUL,INT8x8,1,8,14.992239915643486
MUL,INT8x8,1,16,15.136809663181676
MUL,INT8x8,1,32,8.290301603584693
MUL,INT8x8,1,64,8.294088566693956
MUL,INT8x8,1,128,15.261171248203468
MUL,INT8x8,4,comp decides,52.81201719980609
MUL,INT8x8,4,full,61.05948136685296
MUL,INT8x8,4,1,52.81494325386482
MUL,INT8x8,4,2,56.68108591683863
MUL,INT8x8,4,4,58.83744842978244
MUL,INT8x8,4,8,59.99387803559321
MUL,INT8x8,4,16,60.5628441969868
MUL,INT8x8,4,32,33.16022326581598
MUL,INT8x8,4,64,33.175698229017534
MUL,INT8x8,4,128,61.064726247776115
MUL,INT32_FAST,13,comp decides,14.229652799924006
MUL,INT32_FAST,13,1,14.230570097611785
MUL,INT32_FAST,13,2,15.03496433308241
MUL,INT32_FAST,13,4,15.471085110620939
MUL,INT32_FAST,13,8,15.701241333872392
MUL,INT32_FAST,13,16,15.818608334904772
MUL,INT32_FAST,13,32,15.877591656729695
MUL,INT32_FAST,13,64,15.906615140149347
MUL,INT32_FAST,14,comp decides,14.250248019243575
MUL,INT32_FAST,14,1,14.250780610286048
MUL,INT32_FAST,14,2,15.058823529411764
MUL,INT32_FAST,14,4,15.498010235187614
MUL,INT32_FAST,14,8,15.72673313360755
MUL,INT32_FAST,14,16,15.839038095525815
MUL,INT32_FAST,14,32,15.902031779010384
MUL,INT32_FAST,14,64,15.934049819738707
MUL,INT32_FAST,12,comp decides,14.24032973785976
MUL,INT32_FAST,12,1,14.242360651284402
MUL,INT32_FAST,12,2,15.04699243399929
MUL,INT32_FAST,12,4,15.485250574101558
MUL,INT32_FAST,12,8,15.713182157053
MUL,INT32_FAST,12,16,15.831027168210401
MUL,INT32_FAST,12,32,15.890344114293075
MUL,INT32_FAST,12,64,15.920441519202594
MUL,INT32_FAST,3,comp decides,3.8890522860666303
MUL,INT32_FAST,3,1,3.889088346561828
MUL,INT32_FAST,3,2,4.108759624615505
MUL,INT32_FAST,3,4,4.228538245636675
MUL,INT32_FAST,3,8,4.291304650315737
MUL,INT32_FAST,3,16,4.323021979437759
MUL,INT32_FAST,3,32,4.3394723691657004
MUL,INT32_FAST,3,64,4.347077698641041
MUL,INT32_FAST,5,comp decides,6.478580067376057
MUL,INT32_FAST,5,1,6.47863010228512
MUL,INT32_FAST,5,2,6.844636064407371
MUL,INT32_FAST,5,4,7.044112361739504
MUL,INT32_FAST,5,8,7.147672062535041
MUL,INT32_FAST,5,16,7.201820070570661
MUL,INT32_FAST,5,32,7.228542573615836
MUL,INT32_FAST,5,64,7.242459771345491
MUL,INT32_FAST,7,comp decides,9.06590352018606
MUL,INT32_FAST,7,1,9.065864328820183
MUL,INT32_FAST,7,2,9.577895253645114
MUL,INT32_FAST,7,4,9.857191538564583
MUL,INT32_FAST,7,8,10.003181515727515
MUL,INT32_FAST,7,16,10.077737598962026
MUL,INT32_FAST,7,32,10.115068043862546
MUL,INT32_FAST,7,64,10.134816636905553
MUL,INT32_FAST,15,comp decides,14.226129545400585
MUL,INT32_FAST,15,1,14.226226049676253
MUL,INT32_FAST,15,2,15.031408133717512
MUL,INT32_FAST,15,4,15.468802785215345
MUL,INT32_FAST,15,8,15.697833002732137
MUL,INT32_FAST,15,16,15.816043409893926
MUL,INT32_FAST,15,32,15.875187827633845
MUL,INT32_FAST,15,64,15.904262822214301
MUL,INT32_FAST,4,comp decides,5.18782421551287
MUL,INT32_FAST,4,1,5.188222080383164
MUL,INT32_FAST,4,2,5.4811382273187625
MUL,INT32_FAST,4,4,5.640985500463324
MUL,INT32_FAST,4,8,5.724113365804928
MUL,INT32_FAST,4,16,5.766761443318246
MUL,INT32_FAST,4,32,5.788760075080049
MUL,INT32_FAST,4,64,5.799662056587546
MUL,INT32_FAST,11,comp decides,14.243327956532813
MUL,INT32_FAST,11,1,14.24211884550085
MUL,INT32_FAST,11,2,15.046128790406188
MUL,INT32_FAST,11,4,15.486165365785219
MUL,INT32_FAST,11,8,15.714595080646673
MUL,INT32_FAST,11,16,15.830967415632797
MUL,INT32_FAST,11,32,15.891488023521031
MUL,INT32_FAST,11,64,15.920441519202594
MUL,INT32_FAST,2,comp decides,2.594040447770425
MUL,INT32_FAST,2,1,2.594056491165138
MUL,INT32_FAST,2,2,2.7405691136593813
MUL,INT32_FAST,2,4,2.82049654356188
MUL,INT32_FAST,2,8,2.8622637131665507
MUL,INT32_FAST,2,16,2.883475869654888
MUL,INT32_FAST,2,32,2.8941204071071245
MUL,INT32_FAST,2,64,2.899622537158659
MUL,INT32_FAST,10,comp decides,12.957940720327725
MUL,INT32_FAST,10,1,12.957540408284316
MUL,INT32_FAST,10,2,13.68924978948674
MUL,INT32_FAST,10,4,14.08874527218128
MUL,INT32_FAST,10,8,14.295758278089265
MUL,INT32_FAST,10,16,14.402131663164257
MUL,INT32_FAST,10,32,14.456835995395105
MUL,INT32_FAST,10,64,14.484244259730573
MUL,INT32_FAST,6,comp decides,7.778710430023572
MUL,INT32_FAST,6,1,7.778061300180993
MUL,INT32_FAST,6,2,8.217809056568285
MUL,INT32_FAST,6,4,8.457229963927306
MUL,INT32_FAST,6,8,8.58218782866333
MUL,INT32_FAST,6,16,8.64615980837178
MUL,INT32_FAST,6,32,8.678486816649734
MUL,INT32_FAST,6,64,8.693939142691319
MUL,INT32_FAST,9,comp decides,11.650229571217075
MUL,INT32_FAST,9,1,11.650747354883153
MUL,INT32_FAST,9,2,12.308819213748254
MUL,INT32_FAST,9,4,12.664917339775043
MUL,INT32_FAST,9,8,12.855158547723692
MUL,INT32_FAST,9,16,12.950538949149507
MUL,INT32_FAST,9,32,12.997734703047769
MUL,INT32_FAST,9,64,13.023321668876394
MUL,INT32_FAST,8,comp decides,10.376084783834866
MUL,INT32_FAST,8,1,10.375982109283777
MUL,INT32_FAST,8,2,10.962147526116194
MUL,INT32_FAST,8,4,11.281075847229694
MUL,INT32_FAST,8,8,11.447492460322875
MUL,INT32_FAST,8,16,11.534284095721569
MUL,INT32_FAST,8,32,11.577264496753964
MUL,INT32_FAST,8,64,11.597848719047684
MUL,INT32_FAST,16,comp decides,14.277752625397852
MUL,INT32_FAST,16,1,14.277606818986412
MUL,INT32_FAST,16,2,15.085470946208405
MUL,INT32_FAST,16,4,15.524856847801544
MUL,INT32_FAST,16,8,15.753254460093897
MUL,INT32_FAST,16,16,15.871283157376926
MUL,INT32_FAST,16,32,15.92884567912956
MUL,INT32_FAST,16,64,15.9587249164834
MUL,INT32_FAST,1,comp decides,1.2969801168867312
MUL,INT32_FAST,1,1,1.2970202238852124
MUL,INT32_FAST,1,2,1.3702979871735814
MUL,INT32_FAST,1,4,1.4101107767822623
MUL,INT32_FAST,1,8,1.4311220903650224
MUL,INT32_FAST,1,16,1.4415843217586466
MUL,INT32_FAST,1,32,1.4469503780979192
MUL,INT32_FAST,1,64,1.4497060358563671
MUL,INT8,9,comp decides,23.29910009998889
MUL,INT8,9,1,23.296253096499704
MUL,INT8,9,2,25.092153437507477
MUL,INT8,9,4,26.095989447880243
MUL,INT8,9,8,26.628979931305512
MUL,INT8,9,16,26.903982706752448
MUL,INT8,9,32,27.043799526735572
MUL,INT8,9,64,27.113027401953495
MUL,INT8,9,128,23.27221075526555
MUL,INT8,6,comp decides,15.532848445346408
MUL,INT8,6,1,15.53089290607342
MUL,INT8,6,2,16.728169008467173
MUL,INT8,6,4,17.398047942790537
MUL,INT8,6,8,17.753968321156762
MUL,INT8,6,16,17.93625692232034
MUL,INT8,6,32,18.029393432686977
MUL,INT8,6,64,18.07375488007722
MUL,INT8,6,128,15.513429943114149
MUL,INT8,8,comp decides,20.749705646637445
MUL,INT8,8,1,20.747550195638087
MUL,INT8,8,2,22.347690799428825
MUL,INT8,8,4,23.238814983904657
MUL,INT8,8,8,23.713379505300352
MUL,INT8,8,16,23.96060554127392
MUL,INT8,8,32,24.084018076059557
MUL,INT8,8,64,24.14738393515107
MUL,INT8,8,128,20.726429965656116
MUL,INT8,5,comp decides,12.956099489701359
MUL,INT8,5,1,12.95525910184616
MUL,INT8,5,2,13.953896261598294
MUL,INT8,5,4,14.512459604033022
MUL,INT8,5,8,14.808774463247314
MUL,INT8,5,16,14.961756469937754
MUL,INT8,5,32,15.03911535965406
MUL,INT8,5,64,15.078203975985907
MUL,INT8,5,128,12.941428390707777
MUL,INT8,2,comp decides,5.1871120614493424
MUL,INT8,2,1,5.187708717786342
MUL,INT8,2,2,5.587056657759638
MUL,INT8,2,4,5.810685677711803
MUL,INT8,2,8,5.929350561225933
MUL,INT8,2,16,5.98980920827145
MUL,INT8,2,32,6.021600963616029
MUL,INT8,2,64,6.0372370055517255
MUL,INT8,2,128,5.181972391997559
MUL,INT8,13,comp decides,28.4538997469591
MUL,INT8,13,1,28.451004599042207
MUL,INT8,13,2,30.64331689497717
MUL,INT8,13,4,31.871126578623425
MUL,INT8,13,8,32.52079117334636
MUL,INT8,13,16,32.857588268012
MUL,INT8,13,32,33.02757610595776
MUL,INT8,13,64,33.11388487561482
MUL,INT8,13,128,28.419196812727407
MUL,INT8,12,comp decides,28.310815918786112
MUL,INT8,12,1,28.311771416228474
MUL,INT8,12,2,30.49271906420164
MUL,INT8,12,4,31.713045713680835
MUL,INT8,12,8,32.35921214038282
MUL,INT8,12,16,32.6941826657001
MUL,INT8,12,32,32.85990504692813
MUL,INT8,12,64,32.94715012882549
MUL,INT8,12,128,28.28103676133452
MUL,INT8,4,comp decides,10.375443101226212
MUL,INT8,4,1,10.37546876700672
MUL,INT8,4,2,11.174083546462063
MUL,INT8,4,4,11.621113761737334
MUL,INT8,4,8,11.858030590031381
MUL,INT8,4,16,11.981021426592283
MUL,INT8,4,32,12.043288377662094
MUL,INT8,4,64,12.073309672052343
MUL,INT8,4,128,10.363931979580038
MUL,INT8,11,comp decides,28.255316855628084
MUL,INT8,11,1,28.256649330351127
MUL,INT8,11,2,30.4307739187846
MUL,INT8,11,4,31.648914175331633
MUL,INT8,11,8,32.29468108041517
MUL,INT8,11,16,32.628817699500566
MUL,INT8,11,32,32.79362001563722
MUL,INT8,11,64,32.88257522304279
MUL,INT8,11,128,28.224894517607318
MUL,INT8,16,comp decides,28.539863775235943
MUL,INT8,16,1,28.54044637996734
MUL,INT8,16,2,30.734256613175056
MUL,INT8,16,4,31.968049511063008
MUL,INT8,16,8,32.616131139382254
MUL,INT8,16,16,32.9577646291538
MUL,INT8,16,32,33.12931660926985
MUL,INT8,16,64,33.211424408706876
MUL,INT8,16,128,28.509601071241647
MUL,INT8,1,comp decides,2.5935271638985418
MUL,INT8,1,1,2.5939281495636903
MUL,INT8,1,2,2.793372049656348
MUL,INT8,1,4,2.9052059956224197
MUL,INT8,1,8,2.964444789980705
MUL,INT8,1,16,2.9952895808041133
MUL,INT8,1,32,3.010813449335286
MUL,INT8,1,64,3.0186576079915937
MUL,INT8,1,128,2.5910598235686573
MUL,INT8,3,comp decides,7.766481746202218
MUL,INT8,3,1,7.765460830218302
MUL,INT8,3,2,8.364267980177683
MUL,INT8,3,4,8.699042013286128
MUL,INT8,3,8,8.876833862433863
MUL,INT8,3,16,8.968224339031613
MUL,INT8,3,32,9.013708698221674
MUL,INT8,3,64,9.038084771693926
MUL,INT8,3,128,7.757934474805187
MUL,INT8,10,comp decides,25.787456424570703
MUL,INT8,10,1,25.7866637156172
MUL,INT8,10,2,27.771697963291576
MUL,INT8,10,4,28.882412890786394
MUL,INT8,10,8,29.473009626870915
MUL,INT8,10,16,29.776402101377254
MUL,INT8,10,32,29.927676456317606
MUL,INT8,10,64,30.010331849859046
MUL,INT8,10,128,25.758000429883012
MUL,INT8,7,comp decides,18.068693970215094
MUL,INT8,7,1,18.068693970215094
MUL,INT8,7,2,19.459335071586978
MUL,INT8,7,4,20.238482175599778
MUL,INT8,7,8,20.65121958424831
MUL,INT8,7,16,20.864588981469968
MUL,INT8,7,32,20.97256862843142
MUL,INT8,7,64,21.028718113268088
MUL,INT8,7,128,18.04863397148746
MUL,INT8,15,comp decides,28.236105127100387
MUL,INT8,15,1,28.236485303819794
MUL,INT8,15,2,30.41135739093236
MUL,INT8,15,4,31.624335552556378
MUL,INT8,15,8,32.27579413937454
MUL,INT8,15,16,32.60345444086874
MUL,INT8,15,32,32.775169568343074
MUL,INT8,15,64,32.86144974772008
MUL,INT8,15,128,28.203637830750093
MUL,INT8,14,comp decides,28.19340050682602
MUL,INT8,14,1,28.194727148062004
MUL,INT8,14,2,30.361605559376017
MUL,INT8,14,4,31.57600578173934
MUL,INT8,14,8,32.22991155474615
MUL,INT8,14,16,32.558405266099484
MUL,INT8,14,32,32.7270911360799
MUL,INT8,14,64,32.816712307331194
MUL,INT8,14,128,28.166515569702707
ADD,INT32,12,comp decides,66.5211364551911
ADD,INT32,12,full,133.051979774012
ADD,INT32,12,1,66.49097665216675
ADD,INT32,12,2,88.73397181620663
ADD,INT32,12,4,106.52362956641879
ADD,INT32,12,8,118.37782763924756
ADD,INT32,12,16,125.36102194406088
ADD,INT32,12,32,129.17991789015267
ADD,INT32,12,64,131.160533360018
ADD,INT32,12,128,79.56475881902132
ADD,INT32,3,comp decides,18.151738225378566
ADD,INT32,3,full,36.28196500090828
ADD,INT32,3,1,18.152445252315417
ADD,INT32,3,2,24.204936433464333
ADD,INT32,3,4,29.053871144268268
ADD,INT32,3,8,32.28747161387167
ADD,INT32,3,16,34.18368527860863
ADD,INT32,3,32,35.22819395099991
ADD,INT32,3,64,35.76956992640224
ADD,INT32,3,128,21.7175166985968
ADD,INT32,14,comp decides,66.63792048832491
ADD,INT32,14,full,133.36546930495362
ADD,INT32,14,1,66.62638238928972
ADD,INT32,14,2,88.93340655565993
ADD,INT32,14,4,106.75952086419565
ADD,INT32,14,8,118.64000995666588
ADD,INT32,14,16,125.7134636134756
ADD,INT32,14,32,129.48979654842395
ADD,INT32,14,64,131.5183403676226
ADD,INT32,14,128,79.7629724291903
ADD,INT32,5,comp decides,30.241205522909983
ADD,INT32,5,full,60.41698236597304
ADD,INT32,5,1,30.228346570188968
ADD,INT32,5,2,40.32519324693305
ADD,INT32,5,4,48.39691362227066
ADD,INT32,5,8,53.783540146874586
ADD,INT32,5,16,56.936073053162275
ADD,INT32,5,32,58.68120952318328
ADD,INT32,5,64,59.576743175235826
ADD,INT32,5,128,36.17650508883906
ADD,INT32,11,comp decides,66.47053416629424
ADD,INT32,11,full,132.7538250207314
ADD,INT32,11,1,66.47801423610505
ADD,INT32,11,2,88.65238693095591
ADD,INT32,11,4,106.39122957431373
ADD,INT32,11,8,118.13709557032084
ADD,INT32,11,16,125.15864513799576
ADD,INT32,11,32,128.97534455507653
ADD,INT32,11,64,130.96027451580372
ADD,INT32,11,128,79.531567610206
ADD,INT32,7,comp decides,42.30943974821958
ADD,INT32,7,full,84.57451656483778
ADD,INT32,7,1,42.29855939168713
ADD,INT32,7,2,56.42617102052128
ADD,INT32,7,4,67.72849848695748
ADD,INT32,7,8,75.26871532039824
ADD,INT32,7,16,79.6517908010179
ADD,INT32,7,32,82.0711584030744
ADD,INT32,7,64,83.38427344242349
ADD,INT32,7,128,50.61201833677842
ADD,INT32,13,comp decides,66.49287401512389
ADD,INT32,13,full,133.10180248794111
ADD,INT32,13,1,66.48697146371698
ADD,INT32,13,2,88.73190689960101
ADD,INT32,13,4,106.5303935039965
ADD,INT32,13,8,118.40222220967587
ADD,INT32,13,16,125.39137869696889
ADD,INT32,13,32,129.2018038887109
ADD,INT32,13,64,131.21182259845648
ADD,INT32,13,128,79.55193165933605
ADD,INT32,2,comp decides,12.10606616002286
ADD,INT32,2,full,24.198931493255483
ADD,INT32,2,1,12.106799983835678
ADD,INT32,2,2,16.145848731214585
ADD,INT32,2,4,19.3796736096993
ADD,INT32,2,8,21.532771694209572
ADD,INT32,2,16,22.80033485904391
ADD,INT32,2,32,23.495526986527743
ADD,INT32,2,64,23.851329527102337
ADD,INT32,2,128,14.48479448554043
ADD,INT32,1,comp decides,6.053216530404601
ADD,INT32,1,full,12.098523417916862
ADD,INT32,1,1,6.053216530404601
ADD,INT32,1,2,8.073110828810101
ADD,INT32,1,4,9.68909812908159
ADD,INT32,1,8,10.76627530302019
ADD,INT32,1,16,11.40149997417587
ADD,INT32,1,32,11.746217202452133
ADD,INT32,1,64,11.927292581386356
ADD,INT32,1,128,7.2413969323839975
ADD,INT32,16,comp decides,66.77722160661291
ADD,INT32,16,full,133.92502147306845
ADD,INT32,16,1,66.7991297949667
ADD,INT32,16,2,89.12824697402421
ADD,INT32,16,4,107.12900267930803
ADD,INT32,16,8,119.05962768886643
ADD,INT32,16,16,126.15472534611833
ADD,INT32,16,32,130.0059512001587
ADD,INT32,16,64,132.01425172166338
ADD,INT32,16,128,79.97178119750683
ADD,INT32,6,comp decides,36.30111993906978
ADD,INT32,6,full,72.56041505562735
ADD,INT32,6,1,36.30426202264308
ADD,INT32,6,2,48.39780714052463
ADD,INT32,6,4,58.109432885283056
ADD,INT32,6,8,64.5744461379767
ADD,INT32,6,16,68.35589424998126
ADD,INT32,6,32,70.42432871707389
ADD,INT32,6,64,71.51511018053102
ADD,INT32,6,128,43.434718538777226
ADD,INT32,9,comp decides,54.37424242620664
ADD,INT32,9,full,108.67114205247653
ADD,INT32,9,1,54.37205732893618
ADD,INT32,9,2,72.51750996308687
ADD,INT32,9,4,87.03193637210614
ADD,INT32,9,8,96.66098972388856
ADD,INT32,9,16,102.40925083564677
ADD,INT32,9,32,105.50885339759667
ADD,INT32,9,64,107.12927630402689
ADD,INT32,9,128,65.0562104479464
ADD,INT32,10,comp decides,60.47526014444379
ADD,INT32,10,full,120.8503281796546
ADD,INT32,10,1,60.46671616293402
ADD,INT32,10,2,80.6534881932159
ADD,INT32,10,4,96.76937381325372
ADD,INT32,10,8,107.5550814425799
ADD,INT32,10,16,113.88528667470376
ADD,INT32,10,32,117.325814283956
ADD,INT32,10,64,119.12895044038162
ADD,INT32,10,128,72.34552228508348
ADD,INT32,15,comp decides,66.51480695611356
ADD,INT32,15,full,133.33240085830087
ADD,INT32,15,1,66.53928769731102
ADD,INT32,15,2,88.81589507185858
ADD,INT32,15,4,106.65798681747904
ADD,INT32,15,8,118.49755761293038
ADD,INT32,15,16,125.58924454292301
ADD,INT32,15,32,129.35002775550484
ADD,INT32,15,64,131.43014715098644
ADD,INT32,15,128,79.62094520714372
ADD,INT32,4,comp decides,24.21373975291537
ADD,INT32,4,full,48.40126983540838
ADD,INT32,4,1,24.214858092972772
ADD,INT32,4,2,32.2894601107031
ADD,INT32,4,4,38.757556436485274
ADD,INT32,4,8,43.06611823123412
ADD,INT32,4,16,45.60999214877741
ADD,INT32,4,32,46.992686074860174
ADD,INT32,4,64,47.72111227415464
ADD,INT32,4,128,28.970189252659207
ADD,INT32,8,comp decides,48.42563440025955
ADD,INT32,8,full,96.73835026247082
ADD,INT32,8,1,48.421665104294135
ADD,INT32,8,2,64.57553974556556
ADD,INT32,8,4,77.48160545620131
ADD,INT32,8,8,86.09793597520296
ADD,INT32,8,16,91.20371920684174
ADD,INT32,8,32,93.96621135712414
ADD,INT32,8,64,95.42637299133398
ADD,INT32,8,128,57.94406054259561
ADD,INT8,13,comp decides,79.69568108837333
ADD,INT8,13,full,132.91284287380216
ADD,INT8,13,1,79.69931555525153
ADD,INT8,13,2,99.58814241449313
ADD,INT8,13,4,113.82440181389404
ADD,INT8,13,8,122.67203256978404
ADD,INT8,13,16,127.57757060514349
ADD,INT8,13,32,130.1758208334497
ADD,INT8,13,64,131.53071336285294
ADD,INT8,13,128,79.44254091638304
ADD,INT8,7,comp decides,50.57564514242512
ADD,INT8,7,full,84.3016873184801
ADD,INT8,7,1,50.57314488143784
ADD,INT8,7,2,63.2433304533618
ADD,INT8,7,4,72.25628622027439
ADD,INT8,7,8,77.84355211094037
ADD,INT8,7,16,80.95392870239911
ADD,INT8,7,32,82.61887174517254
ADD,INT8,7,64,83.45910322788613
ADD,INT8,7,128,50.42151931602889
ADD,INT8,2,comp decides,14.52090041059942
ADD,INT8,2,full,24.201165541515206
ADD,INT8,2,1,14.518739031254219
ADD,INT8,2,2,18.15134545643387
ADD,INT8,2,4,20.74539519240281
ADD,INT8,2,8,22.341143822008213
ADD,INT8,2,16,23.235467805642806
ADD,INT8,2,32,23.709492153936598
ADD,INT8,2,64,23.954584394668007
ADD,INT8,2,128,14.475296456328774
ADD,INT8,1,comp decides,7.260035484010559
ADD,INT8,1,full,12.10051295070711
ADD,INT8,1,1,7.259985217982826
ADD,INT8,1,2,9.075869112689283
ADD,INT8,1,4,10.372492383175722
ADD,INT8,1,8,11.170512410780868
ADD,INT8,1,16,11.617894803903374
ADD,INT8,1,32,11.855148164478965
ADD,INT8,1,64,11.975616511105338
ADD,INT8,1,128,7.237660717397944
ADD,INT8,6,comp decides,43.47830233370547
ADD,INT8,6,full,72.48455019286337
ADD,INT8,6,1,43.47302981117448
ADD,INT8,6,2,54.34120277879266
ADD,INT8,6,4,62.118695276122324
ADD,INT8,6,8,66.90781938431401
ADD,INT8,6,16,69.5972149857132
ADD,INT8,6,32,70.9837835642311
ADD,INT8,6,64,71.75810000239518
ADD,INT8,6,128,43.33988447668351
ADD,INT8,8,comp decides,58.07805213075892
ADD,INT8,8,full,96.81382347645845
ADD,INT8,8,1,58.0958303957405
ADD,INT8,8,2,72.6087754345997
ADD,INT8,8,4,83.03250583996515
ADD,INT8,8,8,89.410962174699
ADD,INT8,8,16,92.9821520017203
ADD,INT8,8,32,94.8903207123724
ADD,INT8,8,64,95.86476596658919
ADD,INT8,8,128,57.91277813447107
ADD,INT8,14,comp decides,78.98728837498352
ADD,INT8,14,full,131.76582944567488
ADD,INT8,14,1,78.9899659505228
ADD,INT8,14,2,98.69345362049776
ADD,INT8,14,4,112.88362579394983
ADD,INT8,14,8,121.60257915626568
ADD,INT8,14,16,126.47998600799716
ADD,INT8,14,32,129.0594787531924
ADD,INT8,14,64,130.35018584587846
ADD,INT8,14,128,78.75266620602638
ADD,INT8,5,comp decides,36.26251675096183
ADD,INT8,5,full,60.461224878120504
ADD,INT8,5,1,36.26533859030228
ADD,INT8,5,2,45.33823939536101
ADD,INT8,5,4,51.81633096795873
ADD,INT8,5,8,55.79743036469239
ADD,INT8,5,16,58.03401537499377
ADD,INT8,5,32,59.22025259263965
ADD,INT8,5,64,59.84758094319458
ADD,INT8,5,128,36.155922969501574
ADD,INT8,11,comp decides,79.08424293733113
ADD,INT8,11,full,131.90713706152076
ADD,INT8,11,1,79.11034659665324
ADD,INT8,11,2,98.92413064397441
ADD,INT8,11,4,113.05553983207321
ADD,INT8,11,8,121.75472004830357
ADD,INT8,11,16,126.61514683153014
ADD,INT8,11,32,129.21294870057054
ADD,INT8,11,64,130.54411224610482
ADD,INT8,11,128,78.86283298987681
ADD,INT8,4,comp decides,29.039790075675228
ADD,INT8,4,full,48.39987352785734
ADD,INT8,4,1,29.039186906311446
ADD,INT8,4,2,36.30206250703226
ADD,INT8,4,4,41.48996953270289
ADD,INT8,4,8,44.67719497828083
ADD,INT8,4,16,46.475260975023296
ADD,INT8,4,32,47.42354158304454
ADD,INT8,4,64,47.90873100180701
ADD,INT8,4,128,28.949993442894513
ADD,INT8,9,comp decides,65.21654085067676
ADD,INT8,9,full,108.76864868509428
ADD,INT8,9,1,65.21167381600571
ADD,INT8,9,2,81.56585761430352
ADD,INT8,9,4,93.21711301255695
ADD,INT8,9,8,100.39071513027827
ADD,INT8,9,16,104.41358124575244
ADD,INT8,9,32,106.54148822133826
ADD,INT8,9,64,107.63926777754111
ADD,INT8,9,128,65.0159737970824
ADD,INT8,10,comp decides,72.18565203323672
ADD,INT8,10,full,120.38690937480267
ADD,INT8,10,1,72.18913076404093
ADD,INT8,10,2,90.26958389469742
ADD,INT8,10,4,103.11495722293245
ADD,INT8,10,8,111.11151142029108
ADD,INT8,10,16,115.56307429500337
ADD,INT8,10,32,117.91921685273536
ADD,INT8,10,64,119.13267247990457
ADD,INT8,10,128,71.98915263546333
ADD,INT8,15,comp decides,79.10363258139408
ADD,INT8,15,full,131.9432376913809
ADD,INT8,15,1,79.10348339399883
ADD,INT8,15,2,98.91479888310316
ADD,INT8,15,4,113.06102534658483
ADD,INT8,15,8,121.77274799165014
ADD,INT8,15,16,126.65643986519949
ADD,INT8,15,32,129.22966952385062
ADD,INT8,15,64,130.58231631382316
ADD,INT8,15,128,78.81881817925566
ADD,INT8,16,comp decides,79.96263342821138
ADD,INT8,16,full,133.3798888899489
ADD,INT8,16,1,79.96324321438853
ADD,INT8,16,2,99.98507722417298
ADD,INT8,16,4,114.30489998364855
ADD,INT8,16,8,123.09397194341727
ADD,INT8,16,16,128.02813118116774
ADD,INT8,16,32,130.64820986923667
ADD,INT8,16,64,131.98558774013878
ADD,INT8,16,128,79.71325074975198
ADD,INT8,3,comp decides,21.738227276025416
ADD,INT8,3,full,36.23432249146905
ADD,INT8,3,1,21.736762731979333
ADD,INT8,3,2,27.171692698379793
ADD,INT8,3,4,31.05810569653528
ADD,INT8,3,8,33.44926750297066
ADD,INT8,3,16,34.78556263269639
ADD,INT8,3,32,35.49171158516462
ADD,INT8,3,64,35.86254542345346
ADD,INT8,3,128,21.670837940334597
ADD,INT8,12,comp decides,79.29325602454624
ADD,INT8,12,full,132.2152487288523
ADD,INT8,12,1,79.29235661203818
ADD,INT8,12,2,99.14112285611633
ADD,INT8,12,4,113.29740709826771
ADD,INT8,12,8,122.02676597230304
ADD,INT8,12,16,126.91090858477664
ADD,INT8,12,32,129.51058797374156
ADD,INT8,12,64,130.75491932064742
ADD,INT8,12,128,79.04891857458405


==> tmp.txt <==
Kominki:
https://e-kominki24h.pl/7352-dru-diablo-next-rce
https://www.kominkigazowe.info/piecyki-kominkowe/kominek-wolnostojacy-na-gaz-topaz/

https://extrakominki.pl/pl/p/OBUDOWA-STALOWA-CZARNA-STRUKTURA-HOME-EASY-BOX-KOMPLET-Z-WKLADEM-LEO-4568-gaz-propan/5859

https://kratki.com/pl/piec-na-gaz-propan-butan-kratki-enyo-o-100-150-4-kw-85350-0?null=882

https://www.drufire.com/int/products/dru/trio-black-edition
https://www.drufire.com/int/products/dru/polo
https://www.kominkigazowe.info/wp-content/uploads/2024/10/Trimline_cennik_01.10.2024_AKTUALNY.pdf
https://www.faberfires.com/pl-pl/kominki/kominki-gazowe/farum#l1113196
https://www.faberfires.com/pl-pl/kominki/kominki-gazowe/vaska#l1101152
https://e-kominki24h.pl/faber
https://www.kominki-godzic.pl/produkt/kominek-gazowy-faber-blokhus-model-wolnostojacy/?srsltid=AfmBOorXH0ml9mIIQj02uuLcvjQ7AZ5JP3kcDbF9sQnUriR5oPeAVkVn
https://piecykowo.com.pl/pl/860-piece-gazowe
https://piecykowo.com.pl/pl/piece-gazowe/17887-33781-akos-polaris-large-g1-gazowy-piec.html#/312-elementy_dekoracyjne_akos-polana_ceramiczne/314-wybor_gazu-lpg/379-sterowanie_wi_fi_akos-nie/380-szyba_akos-standardowa
https://piecykowo.com.pl/pl/piece-gazowe/18009-30491-kominek-gazowy-wolnostojacy-wewnetrzny-faber-farum.html#/273-rabaty_do_wszystkiego_rozne-wykorzystaj_kod_rabatowy_dostepny_w_koszyku
https://piecykowo.com.pl/pl/piece-gazowe/18011-30493-kominek-gazowy-wolnostojacy-wewnetrzny-faber-odense.html#/273-rabaty_do_wszystkiego_rozne-wykorzystaj_kod_rabatowy_dostepny_w_koszyku

